Hydra -- A Federated Data Repository over NDN

Today's big data science communities manage their data publication and replication at the application layer. These communities utilize myriad mechanisms to publish, discover, and retrieve datasets - the result is an ecosystem of either centralized, or otherwise a collection of ad-hoc data repositories. Publishing datasets to centralized repositories can be process-intensive, and those repositories do not accept all datasets. The ad-hoc repositories are difficult to find and utilize due to differences in data names, metadata standards, and access methods. To address the problem of scientific data publication and storage, we have designed Hydra, a secure, distributed, and decentralized data repository made of a loose federation of storage servers (nodes) provided by user communities. Hydra runs over Named Data Networking (NDN) and utilizes the State Vector Sync (SVS) protocol that lets individual nodes maintain a "global view" of the system. Hydra provides a scalable and resilient data retrieval service, with data distribution scalability achieved via NDN's built-in data anycast and in-network caching and resiliency against individual server failures through automated failure detection and maintaining a specific degree of replication. Hydra utilizes "Favor", a locally calculated numerical value to decide which nodes will replicate a file. Finally, Hydra utilizes data-centric security for data publication and node authentication. Hydra uses a Network Operation Center (NOC) to bootstrap trust in Hydra nodes and data publishers. The NOC distributes user and node certificates and performs the proof-of-possession challenges. This technical report serves as the reference for Hydra. It outlines the design decisions, the rationale behind them, the functional modules, and the protocol specifications.

==> extras/decisions.txt <==


Firm Decisions
* Sending Commands - PubSub Way (Ping Flood DDoS, RTT increase)
* Storage Management - Federated, no local node control (ensuring end user control?)
* External Look into Hydra - Queries, global view info
* Granularity of Data - File Level (massive files?)
* Node Equality - All actions, roles, and controls are equal
* Minimal operation requires 3+1 nodes
* No Compromised nodes
* Data Retrieval - ForwardingHint instead of Passthrough
* Baseline Replication Factor of 3, 3 for backup also


Unsure Decisions
* File Favor Calculation / Favor Thresholds
* Prefix, Size Node Preferences (avoidance of irrelevant files on node)
* How to select nodes to forward to
* When to delete node info / when to step up and take place / How to handle network outages - HDFS/CASSANDRA
* Ordering of Commands / Handling Multi-cast Commands
* Global Favor or Individual File Favor Declaration
* How to join / rejoin back into the System
* How snapshots are going to work

Modules
* Effortless Local Policy (Mitéra or Ananke)
    - 'Touching' Files - Files default with month duration
    - Template for Users to state local policy
    - File Replication Popularity Handler
* Automatic Corrupted Node Detection (Phobos or Artemis)
* Logging (Mnemosyne)
* Security (Securitas)
* Some Type of Favor Module (Aphrodite)
* Snapshots
* Admin Queries or Monitoring (Ichnaea)


Questions:

Is the interest metadata stored in a database or in the named file in the network?
Do we need a trigger’ to load data dynamically the testbed?
How does the NDN container function with GEMMaker?
How do we create faces/routes via his Data Transfer Pod (DTP)?

==> extras/documents.txt <==
New NDN Repo Protocol Specification -
https://docs.google.com/document/d/13JDVsnkGFj9eJchrNT5ZH_9S263QHikTHsRlcG_w1PQ/edit?usp=sharing

Distributed NDN Repo Developer Guide -
https://docs.google.com/document/d/1qr4S_k_4IoNerMbA97d461b67LsWJeDWf4Nb-A6iDVk/edit?usp=sharing

Hydra Slides -
https://docs.google.com/presentation/d/11DW08QmzEZ2syj4iyKkSt4TeDt2Q9uMI776QWbYbJxM/edit#slide=id.p

Hydra Decision Tree -
https://docs.google.com/document/d/1c6w5DOmw3YSYzL3TZpzRdsBPw-v4uu35L5-wIx7IHpg/edit?usp=sharing

==> extras/notes.txt <==

- brief intro to SVS
- comparative study of distributed data set syncs
- last survey Hydra paper
- NDN (the very first paper describing NDN)
- pubsub protocol
- FABRIC paper
- distributed systems paper?
- what is in a name
- the single python ndn repo paper



Terms:

* Storage = A Node's Local Disk Storage
* Management = implies authority
* 
